Flex Net Sim: A Lightly Manual

A common problem in elastic optical networks is to study the behavior of different resources allocation algorithms, such as signal modulation formats or quality of service, in optical networks in dynamic scenarios where connections are assigned and released following different traffic profiles. To achieve this, one of the busiest tools is simulators. Normally each research group has its own simulator created entirely by them, which works on a particular simulation scenario, generating multiple versions of the same simulator. For this reason, this project aims to create a tool that allows focusing on the creation of algorithms, generating a common platform for simulation. We present a C ++ library that contains the most common modules belonging to an event-oriented simulator for flexible grid optical networks. This library allows researchers to worry about algorithm generation rather than maintaining/modifying a simulator. The final product is a library capable of being included in any program written in C ++, allowing the design of resource allocation algorithms through macros used in the same source file of the user that uses the library.

==> alg1_EF.dat <==
load blocking
18 0.0166603
36 0.0548086
54 0.0878625
72 0.114358
90 0.136657
108 0.155786
126 0.17264
144 0.187199
162 0.200689
180 0.212592


==> alg1_FF.dat <==
load blocking
18 0.0166883
36 0.0549858
54 0.0877748
72 0.114434
90 0.136652
108 0.155726
126 0.172359
144 0.18731
162 0.200699
180 0.212629


==> alg1_FLF.dat <==
load blocking
18 0.0157336
36 0.0528703
54 0.085115
72 0.111369
90 0.133142
108 0.152007
126 0.168575
144 0.183243
162 0.196508
180 0.208702

==> alg2_EF.dat <==
load blocking
18 0.0004557
36 0.0155692
54 0.048872
72 0.0801158
90 0.105281
108 0.126374
126 0.144645
144 0.161321
162 0.175957
180 0.189743


==> alg2_FF.dat <==
load blocking
18 0.0004455
36 0.0156928
54 0.0492753
72 0.0802601
90 0.105337
108 0.12661
126 0.145012
144 0.16147
162 0.176439
180 0.190081


==> alg2_FLF.dat <==
load blocking
18 0.000411
36 0.0140277
54 0.0456701
72 0.0761212
90 0.101167
108 0.122002
126 0.139926
144 0.156283
162 0.170871
180 0.184275


==> alg3_EF.dat <==
load blocking
18 0.000166
36 0.0041566
54 0.0179579
72 0.0366597
90 0.0541817
108 0.0697137
126 0.0831644
144 0.0948698
162 0.105204
180 0.114569


==> alg3_FF.dat <==
load blocking
18 0.0001777
36 0.0041823
54 0.0180041
72 0.0366899
90 0.0543523
108 0.069746
126 0.0833027
144 0.0950569
162 0.105237
180 0.114845


==> alg3_FLF.dat <==
load blocking
18 0.000169
36 0.0040517
54 0.0178826
72 0.0366482
90 0.0544248
108 0.0700444
126 0.0836137
144 0.0955499
162 0.105937
180 0.115432
